Probing the Extragalactic Background Light with the MAGIC telescopes

The Extragalactic Background Light (EBL) is the accumulated light produced throughout the universe history, spanning the UV, optical, and IR spectral ranges and mostly originating from stars, directly or re-processed by dust. However, measuring the EBL total intensity (beyond the contribution of resolved discrete sources) is challenging due to its faintness compared to foreground diffuse light like zodiacal light. A possible technique exploits the Very High Energy (VHE) photons coming from sources at cosmological distances. VHE photons can interact with the EBL and produce electron-positron pairs, a process that leaves an imprint in the observed gamma-ray spectrum. Determining the EBL with this method requires assumptions on the intrinsic spectrum of the source, which can affect the robustness of EBL constraints. In this contribution, through the use of Monte Carlo simulations, and archival data of the MAGIC telescopes, we have studied the impact that the assumptions so far adopted in the literature have in the estimates of the EBL density, and how the use of more generic ones would modify the results. These studies can impact our understanding of the evolution of the Universe, gamma-ray propagation, and large-scale structure formation.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

